KolTa: A Physics-Informed Active Learning Framework for Formulation Discovery with Limited Data

Finding high-performing formulations is difficult when few have been measured and experimental budgets are limited. We propose KolTa, an active learning framework that selects batches to discover the top 5% of formulations at a target temperature under a fixed query budget. KolTa combines a three-stage predictor of component contributions, role-conditioned interactions, and anchored temperature response with task-specific soft physics constraints. Its Physics-Residual-Calibrated Upper Confidence Bound (PRC-UCB) acquisition rule combines predicted utility, ensemble disagreement, and a target-temperature physics residual, with nonnegative exploration weights fitted to out-of-fold signed errors. We evaluate the framework on three measured tasks and one simulated task covering binary-mixture viscosity, drug solubility, ionic-liquid viscosity, and electrolyte conductivity. KolTa ranks first or second in mean area under the learning curve (AULC) on every task and outperforms seven of the eight comparator strategies in paired tests, winning 75 of 78 paired comparisons across tasks and seeds against those seven strategies. Across the three measured tasks, its largest gap to the best mean AULC is 0.032, compared with at least 0.056 for every comparator. On Drug, reaching 80% average recovery of the remaining targets across drugs requires an estimated median of 348 additional formulation queries, about 18% fewer than the fastest comparator. Researchers can adapt the framework to diverse formulation problems through component roles and physical constraints.

==> supplementary/data/ablation_per_seed.csv <==
task,variant,seed,aulc,q80
Drug,KolTa (full),0,0.7443722943722944,310.32098765432096
Drug,KolTa (full),1,0.7484756097560975,348.0
Drug,KolTa (full),2,0.7222222222222223,353.1228070175439
Drug,A1: margin with u only,0,0.7264069264069264,341.55102040816337
Drug,A1: margin with u only,1,0.7263211382113822,377.7078651685393
Drug,A1: margin with u only,2,0.73559670781893,360.1777777777778
Drug,A2: greedy,0,0.6942640692640693,414.2222222222222
Drug,A2: greedy,1,0.7303861788617887,355.13043478260875
Drug,A2: greedy,2,0.7112139917695474,382.58823529411757
ILThermo,KolTa (full),0,0.7351063829787233,112.0
ILThermo,KolTa (full),1,0.7333333333333333,114.54545454545456
ILThermo,KolTa (full),2,0.7752747252747253,103.2
ILThermo,A1: margin with u only,0,0.7297872340425532,114.0
ILThermo,A1: margin with u only,1,0.73,115.3846153846154
ILThermo,A1: margin with u only,2,0.7478021978021978,121.71428571428574
ILThermo,A2: greedy,0,0.7340425531914894,114.3
ILThermo,A2: greedy,1,0.7477777777777778,107.64705882352942
ILThermo,A2: greedy,2,0.8071428571428572,92.1818181818182


==> supplementary/data/calibration_coefficients.csv <==
task,seed,round,c_u,c_v,sigma_u,sigma_v,scaled_c_u,scaled_c_v,fallback
DiffMix,0,0,0.5060782484653128,0.5577996797830375,0.14855996805324756,0.06816306531769652,0.07518296842445035,0.038021336007241384,
DiffMix,0,1,0.9576203587722985,0.0,0.07499674533898741,0.03456856072800664,0.07181841017827582,0.0,
DiffMix,0,2,0.5088538249510665,0.2312369294181061,0.07608946249137019,0.027449690476051773,0.038718414027204426,0.006347382139159643,
DiffMix,0,3,0.5649092032762902,0.4982106551632782,0.07373307961176513,0.02486139246966106,0.04165249525858952,0.012386210630581228,
DiffMix,0,4,0.6603964814187127,0.20671980538443907,0.06312232361975098,0.025749320872654285,0.04168576041745684,0.005322894599576569,
DiffMix,0,5,0.504598163010013,0.26858376119693217,0.056396773636275724,0.030875402304741114,0.028457708376556264,0.008292631679475797,
DiffMix,0,6,0.6275727185959947,0.33645390516880563,0.05801466874010586,0.020166675873664813,0.03640842337967431,0.006785156851968062,
DiffMix,0,7,0.5872389813783236,0.33056721652498405,0.05878946925827027,0.02532675114813682,0.034523468042998905,0.008372193630660532,
DiffMix,0,8,0.4932572282915014,0.23249695941222126,0.05512036783865797,0.027136381635647494,0.027188519862504448,0.006309126219737682,
DiffMix,0,9,0.4422430018029925,0.005749265596027455,0.04926038654324993,0.014735704258657013,0.021785061214862584,8.471947752753202e-05,
DiffMix,1,0,0.6287805446945809,0.47254114595152097,0.12319436846590585,0.04277146128574211,0.07746222210729718,0.02021127532998569,
DiffMix,1,1,0.3252411373377085,0.594497443881235,0.10748064998338949,0.033228071333679735,0.034957128842393756,0.019754003472975942,
DiffMix,1,2,0.9141605065957256,0.022426900182447026,0.10700846762197955,0.03585708678578023,0.09782291497134112,0.0008041633061780334,
DiffMix,1,3,0.22217390227330994,0.9440633698964596,0.07260625483704836,0.026060513810912962,0.016131214966597418,0.024602776489563716,
DiffMix,1,4,0.4179758461378087,0.6265304680890811,0.1037567815295703,0.02106573724013978,0.04336782855235791,0.013198326213706363,
DiffMix,1,5,0.7278986630584312,0.33626033682128037,0.05093395777028471,0.02809587035638257,0.037074759765264836,0.00944752682932423,
DiffMix,1,6,0.8249813975597411,0.21183038704704593,0.04497961872082224,0.031651438140204505,0.037107348714008226,0.006704736391835152,
DiffMix,1,7,0.575670773210685,0.32962573342598983,0.053928117383571984,0.02870756362643762,0.03104484103199747,0.009462751715237768,
DiffMix,1,8,0.3009085859733145,0.38767104096118316,0.05353578636388437,0.02838917059508193,0.016109377773725897,0.011005659316620023,
DiffMix,1,9,0.35886285981990834,0.28735480103733585,0.05454051932837481,0.030151219307788947,0.019572566742243572,0.008664097625222772,
DiffMix,2,0,0.7293880337104895,0.0,0.11148155944598499,0.044189935309835934,0.08131331543928605,0.0,
DiffMix,2,1,0.3389768416529264,0.3762787022358054,0.09857026058019641,0.03183566853910098,0.03341303561238093,0.011979084042702174,
DiffMix,2,2,0.7157579960907317,0.051374672688686236,0.07590101410688348,0.042925437734395895,0.05432675775839727,0.0022052803136231704,
DiffMix,2,3,0.838752110147896,0.13424648074703605,0.06445828824685676,0.02995078046197502,0.05406452528357243,0.004020786872647233,
DiffMix,2,4,0.6042558533664285,0.42001853392786453,0.05290144324776244,0.024619417128050047,0.03196600673399238,0.010340611488282138,
DiffMix,2,5,0.599782621092576,0.24072377500098352,0.06662547805531992,0.02846931521270213,0.03996080385956568,0.006853241029694585,
DiffMix,2,6,0.20793593408219127,0.767887702046117,0.057949160267908834,0.03275959971772112,0.012049712769586229,0.025155693747191493,
DiffMix,2,7,0.6883660636526991,0.08402885220280355,0.053217281782608095,0.030459361676767945,0.03663297077899043,0.002559465200528872,
DiffMix,2,8,0.6615311726517306,0.0,0.04795426959766616,0.012612854723667313,0.031723244200601325,0.0,
DiffMix,2,9,0.6081632070444342,0.017740516432538267,0.04916140257159643,0.02280630242255838,0.029898156250744577,0.00040459558289283426,
Drug,0,0,0.7111161585359593,9.760651857851954,0.44246111760098344,0.020816217599431808,0.31464125024993866,0.2031798529853446,
Drug,0,1,0.9385496006918385,1.1719173534336316,0.40964831292556086,0.052358732001462176,0.38447526052037045,0.06136010663629434,
Drug,0,2,0.6911987421769146,4.068061446631372,0.3687298468500193,0.02459381668206134,0.2548656063458197,0.10004915746981322,
Drug,0,3,0.8329416261767753,1.0631652328882615,0.3319852949360604,0.03537415253887835,0.2765243714308185,0.037608569122221484,
Drug,0,4,0.7462216067097721,0.681927111809579,0.30887742058077117,0.039050380869521444,0.2304910050621531,0.026629513441416792,
Drug,0,5,0.8129845932450519,0.7046708241239262,0.26893179178733445,0.03958182818999444,0.21863740335688908,0.027892159490975038,
Drug,0,6,0.6247857826257338,0.48112269733461666,0.25768242950557035,0.08152695255678848,0.16099631838753825,0.03922446731959339,
Drug,0,7,0.6678328846286848,0.6737875928771204,0.24809726881409866,0.045075396392365304,0.16568751470061777,0.030371242833193857,
Drug,0,8,0.7166293998096618,0.31184487267846106,0.22683627532247816,0.08328427048414999,0.1625575438394067,0.02597177272524827,
Drug,0,9,0.6475732905346178,0.563544185400594,0.21498977810122483,0.07177977846231592,0.13922163803631746,0.040451076781780934,
Drug,1,0,1.1056117384894772,1.5486265495817368,0.4360447513880773,0.052255889739689323,0.48209619564138406,0.08092485822289876,
Drug,1,1,1.0787745956331298,0.5470972650427142,0.38000711907335694,0.06987565174060943,0.40994202621607123,0.03822877796036459,
Drug,1,2,0.7844301725366489,0.92847865348172,0.36801145386684886,0.06316441566142857,0.28867928825223527,0.058646811601282864,
Drug,1,3,0.6883048847417664,1.3384717979707415,0.3622472460258102,0.04165326046105243,0.2493365489238176,0.05575171442064844,
Drug,1,4,0.8264991096017988,0.11444517070062318,0.319143616333627,0.07961480992839007,0.2637719147348408,0.009111530512552271,
Drug,1,5,0.7948500537520805,0.41159677415829904,0.28983006579609194,0.0357309106077312,0.2303714433769927,0.014706727543880712,
Drug,1,6,0.6340341329402438,0.7226661968747797,0.2610259714904286,0.08071794723581305,0.1654993755088187,0.05833213194844415,
Drug,1,7,0.6650790618773587,0.4721100605546129,0.24662606247114086,0.06719377289073114,0.1640258302628132,0.031722856188335986,
Drug,1,8,0.6763921259436848,0.5526059512206358,0.23824401060705083,0.039391806704981026,0.1611463728278529,0.02176814681450546,
Drug,1,9,0.7626841004081164,0.11143799134775671,0.21247213425613634,0.09657492992083294,0.16204911857693388,0.010762116204927992,
Drug,2,0,0.9203486016241276,5.17024371917185,0.4620389793687099,0.03132232496885368,0.4252369285578313,0.16194405394007538,
Drug,2,1,0.9026378973118419,0.9953566621564407,0.40308003582135404,0.0750128985649427,0.3638353159821689,0.07466458833428102,
Drug,2,2,0.67015166944455,3.143173565091643,0.3569732963476507,0.03684270743399333,0.23922625049450216,0.11580302407293319,
Drug,2,3,0.7341046741431418,1.0990803335144046,0.3564386709328252,0.0697810246678869,0.26166329437715624,0.07669495186495802,
Drug,2,4,0.8437457125017496,0.0,0.3249643326278724,0.03610984381368898,0.27418726237075974,0.0,
Drug,2,5,0.6463098107486468,0.6343699204530571,0.27629171484544385,0.08578997018003545,0.1785700459331779,0.054422576558779225,
Drug,2,6,0.950638215857939,0.23840613157544827,0.3042719650979214,0.050717820506600335,0.2892525580362771,0.012091439388916528,
Drug,2,7,0.755994405716817,0.18797297758428094,0.26894524342606374,0.09438276486959746,0.20332109947425173,0.0177414093451753,
Drug,2,8,0.6914684757367929,0.42773278392065356,0.2348118382167874,0.08312146471314956,0.1623649838567164,0.03555377550531783,
Drug,2,9,0.6433067055796483,0.4766342350633307,0.2326479931691495,0.07205440917645506,0.1496640140453621,0.03434359820075989,
ILThermo,0,0,0.892861314811225,1.9084990636670918,0.23995435370755155,0.03643411541413757,0.21424595974600222,0.0695344751534203,
ILThermo,0,1,0.8988255958845677,2.683692317167603,0.23189676507874757,0.011437323643699102,0.20843474805560888,0.030694257591554655,
ILThermo,0,2,1.0700858768271249,1.0003550181896566,0.1882014866802856,0.01020399557944522,0.2013917528944419,0.010207618183483098,
ILThermo,0,3,0.4466886222756433,6.089152067810048,0.1504103120451838,0.011427484773168508,0.06718657506351275,0.06958369253640685,
ILThermo,0,4,0.821186943733038,7.88847813231403,0.15196437708539448,0.007885918160467017,0.12479116237505002,0.062207892962062146,
ILThermo,0,5,0.6537977293739761,6.155665754335853,0.15235011459988976,0.010947334744662971,0.09960615899527296,0.06738813358897289,
ILThermo,0,6,0.927711965718877,3.327162201861591,0.14936327561323168,0.006392882552477307,0.13856609802536157,0.021270157189542945,
ILThermo,0,7,0.24587670809319306,8.375724330685347,0.15763816953835344,0.009004920763839876,0.038759554195927005,0.07542273393758733,
ILThermo,0,8,0.5617253740035647,4.25726513918975,0.12808596703493386,0.009780138245571503,0.07194913773730648,0.04163664160932796,
ILThermo,0,9,0.8192359965804896,1.8115484534778437,0.1303094270305875,0.007144523227216725,0.10675417331723595,0.012942650003100992,
ILThermo,1,0,1.0856497314159719,1.1653639182572733,0.21483850477693076,0.014895952437617037,0.23323936500888387,0.01735920549887537,
ILThermo,1,1,0.9757583926293242,2.3280482558365034,0.20639932922791338,0.015984130126722913,0.20139587772719944,0.03721182626258099,
ILThermo,1,2,0.9843784393625495,4.659998417547539,0.19034997119470845,0.02096982926007718,0.18737640757735335,0.09771937116820173,
ILThermo,1,3,1.1770794887138405,2.061912738461057,0.17133930223564275,0.013581340778957618,0.20167997827211656,0.028003539557513328,
ILThermo,1,4,0.7913191525107962,9.719981176181783,0.17326086694453505,0.006385385418204564,0.1371046423938353,0.062065826067614,
ILThermo,1,5,0.6615070397753036,5.392706267917646,0.1554910736935268,0.009715762584118928,0.10285843987048848,0.05239425378497788,
ILThermo,1,6,0.8896189268389009,2.463300860927515,0.1574434407335977,0.007374315891158861,0.14006466478324728,0.018165158683443077,
ILThermo,1,7,0.26342010318767056,11.681119037750689,0.154316318641373,0.006828686105300056,0.040650020580051925,0.07976669526744408,
ILThermo,1,8,0.5742864557477928,4.247694984514188,0.159121803815841,0.012110969225470457,0.09138149674559495,0.05144370323663654,
ILThermo,1,9,1.1694005551218543,1.073519663075027,0.15172778548363475,0.007229486609220185,0.1774305565719721,0.007760996028935472,
ILThermo,2,0,1.0120869988450372,0.9989172563665434,0.22066029336631007,0.03437358354770581,0.22332741407737422,0.034336365768960445,
ILThermo,2,1,0.14751752865342893,22.927157454883673,0.19217825797408963,0.007982052526594726,0.028349661677258824,0.18300577509038934,
ILThermo,2,2,0.638810775816836,5.0702483727351995,0.18616740993836503,0.019345356703974484,0.1189257475745379,0.09808576334830861,
ILThermo,2,3,0.7966633606882785,4.289850760709465,0.15625570586596688,0.018060311519695237,0.12448319576190033,0.07747604111141453,
ILThermo,2,4,0.11503216265193258,13.98504174738339,0.16247143282765408,0.009326426116880183,0.018689440287323243,0.13043045859845612,
ILThermo,2,5,0.6235386803821006,5.624175271403684,0.16532807662714732,0.0074786124433352625,0.10308845073020224,0.042061027168218065,
ILThermo,2,6,0.38986736799310656,7.834866590700746,0.14114846895994754,0.009836115094077837,0.05502918208967145,0.07706464953287777,
ILThermo,2,7,0.890687162312238,3.589843656692384,0.1521623566538414,0.008948584175348178,0.13552905765875267,0.032124018138251505,
ILThermo,2,8,0.5953901647236315,5.026759308782209,0.1525414114891007,0.007676819439190358,0.09082165611367092,0.03858952357779035,
ILThermo,2,9,0.301155386724622,7.080024548928805,0.12410273370549238,0.0098928863122723,0.03737420676266034,0.07004187795064964,
NIST,0,0,0.5902362142264761,8.714779904924761,0.14588989834668897,0.011827052525126381,0.08610950129403513,0.10307015968046104,
NIST,0,1,0.766971795464558,3.380108984133345,0.14889028704647503,0.007332977259203363,0.11419465078326838,0.024786262314278797,
NIST,0,2,0.6082264163051367,2.266781181890457,0.1516973984292803,0.01057992742163081,0.09226636500945364,0.02398238038511954,
NIST,0,3,0.8712668283486037,0.7442477017084403,0.14337075531721954,0.015892366063697514,0.12491418326317758,0.011827856917616088,
NIST,0,4,0.5236482428112752,1.5095173030299145,0.13379837139782724,0.012575729477043784,0.07006328207348261,0.01898328124382093,
NIST,0,5,0.5652705462031317,2.276299632721839,0.11806136007636332,0.012518377603109131,0.0667366094958505,0.02849557834023061,
NIST,0,6,0.5660465183058693,1.3783806805794352,0.11158996774095167,0.0176151059693079,0.06316511271762996,0.024280321754453493,
NIST,0,7,0.6978569091831281,1.9465693535843518,0.10590654365866572,0.013214980693631749,0.07390761321990448,0.02572387642643244,
NIST,0,8,0.42165864260805963,2.4001246190196333,0.11780271157111129,0.014668297759135565,0.04967253145662354,0.03520574257081179,
NIST,0,9,0.3338994272756153,3.8294672940500933,0.09854111804254019,0.010982106687849925,0.03290282287750297,0.042055618380890086,
NIST,1,0,0.5360737461498082,5.8452296478953745,0.1429155878740434,0.008450514865674203,0.07661329457484055,0.04939520003281945,
NIST,1,1,1.2782341256473515,0.8261894266698632,0.11077724193321584,0.010674196513756158,0.14159925098412926,0.008818908297861652,
NIST,1,2,0.985295894853177,0.0,0.10434741948990207,0.007590417121656874,0.10281308406192291,0.0,
NIST,1,3,0.7123896812483627,4.370691372404744,0.12476553650721572,0.009843483627423027,0.08888168078315636,0.04302282896478518,
NIST,1,4,0.6916314922756979,1.7657749058076144,0.10443825132486421,0.011004214015424596,0.07223278361448021,0.019430964966573195,
NIST,1,5,0.5884673339391945,3.5115827198190113,0.10298692804972712,0.009982820011170035,0.06060444298001056,0.035055498246288126,
NIST,1,6,0.6016013139660957,4.3202764258536135,0.09542274870131934,0.008695874463370872,0.05740645100097027,0.03756858144628362,
NIST,1,7,0.871230779852074,0.8931304918818059,0.09877676642670355,0.011845453065358405,0.0860573592452031,0.010579535322826399,
NIST,1,8,0.5298720448742206,3.3891815897273667,0.10446832274379861,0.008444949765273439,0.05535484379683661,0.028621468270637183,
NIST,1,9,0.35618332816495296,3.3058711114780883,0.11120351320846007,0.007505405373289686,0.03960883743822462,0.02481190280349079,
NIST,2,0,0.380041759781319,9.015010680065709,0.1471552056164369,0.009731152248088208,0.05592512330345252,0.08772644144586063,
NIST,2,1,0.9737321952942228,0.9263596217582198,0.12197595925277951,0.008706825880273212,0.11877191857632767,0.008065651929164572,
NIST,2,2,0.7939288890334243,0.9203548960921129,0.12067874558744733,0.00891216760801908,0.09581034241418931,0.008202357092833894,
NIST,2,3,0.44611854236831255,3.319926559997066,0.1335098936422059,0.008715657242689415,0.05956123914340933,0.028935341967835385,
NIST,2,4,0.857197974204185,0.902468415232779,0.10138999047205935,0.008914102512705298,0.08691129443723089,0.008044695967863684,
NIST,2,5,0.7466065185769445,7.9240308442469e-14,0.10617644920290713,0.009447985124200673,0.07927202909424429,7.4866125540152e-16,
NIST,2,6,0.6576977631606155,1.9545993254179135,0.09766343681740774,0.01036814133569934,0.06423302393738717,0.020265562060595516,
NIST,2,7,0.10233011198605688,7.978364237498424,0.09730493665559428,0.007618658420716256,0.009957225064763134,0.06078443188155879,
NIST,2,8,0.6706334856020971,2.121646152699836,0.08891172681508032,0.012459679963685197,0.05962718126489876,0.026435032058823933,
NIST,2,9,0.503571695889185,1.5242380218915423,0.0877585278191693,0.013644259848211817,0.04419271068263731,0.020797099641212576,


==> supplementary/data/consistency.csv <==
strategy,rank_NIST,rank_Drug,rank_ILThermo,rank_DiffMix,gap_NIST,gap_Drug,gap_ILThermo,gap_DiffMix,worst_gap_measured,runs_in_top3_measured,worst_run_rank_measured
KolTa,2,1,1,2,0.03211274275621462,0.0,0.0,0.0022893772893772812,0.03211274275621462,9,3
MolSets-UCB,8,7,4,6,0.16733810878400984,0.08788210643450034,0.03859463625421067,0.5122344322344322,0.16733810878400984,0,8
MolSets-Greedy,4,5,5,,0.07262283058685198,0.07936630956617408,0.05683522545224662,,0.07936630956617408,1,8
SolvGNN-UCB,7,2,6,3,0.0961025786487561,0.05594229764848557,0.06081633890144522,0.022985347985347904,0.0961025786487561,3,8
SolvGNN-Greedy,3,3,3,,0.035782016613551404,0.05629099855612951,0.028002667151603267,,0.05629099855612951,7,6
GP-EI,9,4,9,5,0.3540077130514327,0.07318297668907425,0.5354537188579741,0.21250915750915744,0.5354537188579741,1,9
GP-Greedy,1,6,2,,0.0,0.08579202193136248,0.013448072809774891,,0.08579202193136248,5,7
XGBoost-UCB,6,9,7,4,0.07737774288928634,0.14862657959993109,0.06118445778020232,0.04800366300366299,0.14862657959993109,1,9
XGBoost-Greedy,5,8,8,1,0.07462768003017117,0.108351794496781,0.07559655868166504,0.0,0.108351794496781,0,9


==> supplementary/data/full_budget_aulc.csv <==
task,strategy,mean,sd,seed0,seed1,seed2
NIST,KolTa,0.44385234183840516,0.007314827488356273,0.443717277486911,0.43660598179453836,0.4512337662337662
NIST,MolSets-UCB,0.30862697581060994,0.012973653994446624,0.3007853403141361,0.32360208062418727,0.3014935064935065
NIST,MolSets-Greedy,0.4033422540077678,0.011127172822053367,0.4132198952879581,0.39128738621586473,0.4055194805194805
NIST,SolvGNN-UCB,0.3798625059458637,0.010657380063277783,0.3768979057591623,0.37100130039011703,0.3916883116883117
NIST,SolvGNN-Greedy,0.4401830679810684,0.012282754505820273,0.4283376963350785,0.45286085825747724,0.4393506493506494
NIST,GP-EI,0.12195737154318707,0.01088768765392259,0.13350785340314136,0.120481144343303,0.11188311688311688
NIST,GP-Greedy,0.4759650845946198,0.009194666772384197,0.47388743455497384,0.4860208062418726,0.46798701298701295
NIST,XGBoost-UCB,0.39858734170533344,0.007591176237488752,0.4072643979057592,0.3931729518855657,0.39532467532467536
NIST,XGBoost-Greedy,0.4013374045644486,0.01876662391704697,0.40340314136125655,0.4189856957087126,0.38162337662337664
NIST,Random,0.02761977236674096,0.0029827353271440196,0.029581151832460732,0.024187256176853057,0.02909090909090909
Drug,KolTa,0.7383567087835381,0.01412269597961726,0.7443722943722944,0.7484756097560975,0.7222222222222223
Drug,MolSets-UCB,0.6504746023490378,0.02329054415838634,0.6578463203463204,0.624390243902439,0.6691872427983538
Drug,MolSets-Greedy,0.658990399217364,0.011450627135081002,0.6527597402597403,0.6722052845528456,0.6520061728395062
Drug,SolvGNN-UCB,0.6824144111350525,0.015197078065776873,0.6846861471861472,0.666209349593496,0.6963477366255144
Drug,SolvGNN-Greedy,0.6820657102274086,0.010390772179304916,0.670400432900433,0.6854674796747967,0.6903292181069959
Drug,GP-EI,0.6651737320944638,0.0342627195019633,0.6398809523809524,0.6514735772357725,0.7041666666666667
Drug,GP-Greedy,0.6525646868521756,0.01510257411696469,0.6608225108225108,0.6617378048780488,0.6351337448559672
Drug,XGBoost-UCB,0.589730129183607,0.02119438412191571,0.6139610389610389,0.5805894308943089,0.5746399176954733
Drug,XGBoost-Greedy,0.6300049142867571,0.03225122758620481,0.6038961038961039,0.6660569105691055,0.6200617283950617
Drug,Random,0.22835885362421046,0.039147890391926565,0.24080086580086582,0.18450203252032524,0.2597736625514403
ILThermo,KolTa,0.7479048138622606,0.02371961138606358,0.7351063829787233,0.7333333333333333,0.7752747252747253
ILThermo,MolSets-UCB,0.7093101776080499,0.008592004754591676,0.7042553191489362,0.7044444444444444,0.7192307692307692
ILThermo,MolSets-Greedy,0.691069588410014,0.04532755027034427,0.6441489361702127,0.6944444444444444,0.7346153846153847
ILThermo,SolvGNN-UCB,0.6870884749608154,0.04010083701836592,0.7053191489361702,0.6411111111111112,0.7148351648351648
ILThermo,SolvGNN-Greedy,0.7199021467106573,0.03313682460791502,0.7329787234042553,0.6822222222222222,0.7445054945054945
ILThermo,GP-EI,0.2124510950042865,0.056819412395270705,0.26861702127659576,0.155,0.21373626373626375
ILThermo,GP-Greedy,0.7344567410524857,0.0664962372916723,0.6585106382978723,0.7822222222222222,0.7626373626373626
ILThermo,XGBoost-UCB,0.6867203560820583,0.0394768166305636,0.6515957446808511,0.7294444444444445,0.6791208791208792
ILThermo,XGBoost-Greedy,0.6723082551805956,0.028742863608985626,0.6553191489361702,0.6561111111111111,0.7054945054945055
ILThermo,Random,0.0809835987495562,0.038604842708511174,0.09308510638297873,0.03777777777777778,0.11208791208791209
DiffMix,KolTa,0.8356410256410256,0.024870473134322304,0.85,0.806923076923077,0.85
DiffMix,MolSets-UCB,0.32569597069597067,0.05505171881197977,0.2957142857142857,0.38923076923076927,0.2921428571428571
DiffMix,SolvGNN-UCB,0.814945054945055,0.034155677606573086,0.7928571428571429,0.7976923076923077,0.8542857142857143
DiffMix,GP-EI,0.6254212454212454,0.03511282784203688,0.657142857142857,0.5876923076923077,0.6314285714285715
DiffMix,XGBoost-UCB,0.7899267399267399,0.0282289989849015,0.7814285714285714,0.7669230769230769,0.8214285714285714
DiffMix,XGBoost-Greedy,0.8379304029304029,0.016280279429090154,0.84,0.8530769230769231,0.8207142857142857
DiffMix,Random,0.13228937728937729,0.021986010452954015,0.11285714285714286,0.15615384615384617,0.12785714285714284


==> supplementary/data/locked_set_mae.csv <==
task,strategy,mae_mean,mae_sd,mae_seed0,mae_seed1,mae_seed2,rank_mae_main,full_aulc_mean,rank_aulc_main
NIST,KolTa,0.10793896098167217,0.01310419695155139,0.12167821311035142,0.10655975302103705,0.09557891681362807,3,0.44385234183840516,2
NIST,MolSets-UCB,0.1229981372172176,0.014667190001878714,0.13624119610790938,0.10723371403058482,0.12551950151315858,4,0.30862697581060994,8
NIST,MolSets-Greedy,0.14948535358866932,0.02516315753948762,0.14971098244095538,0.17453493801622932,0.1242101403088233,7,0.4033422540077678,4
NIST,SolvGNN-UCB,0.12900712971574194,0.009257053958909819,0.13640180671400948,0.13199425918845437,0.11862532324476197,5,0.3798625059458637,7
NIST,SolvGNN-Greedy,0.13698394278348952,0.00793998497828845,0.1437679119359953,0.13893299587409816,0.1282509205403751,6,0.4401830679810684,3
NIST,GP-EI,0.06692829540180899,0.010018367934722973,0.06219108821669566,0.07843674839900402,0.06015704958972728,1,0.12195737154318707,9
NIST,GP-Greedy,0.10560581070044191,0.009228458960766904,0.10347807777990008,0.11571229952674641,0.09762705479467924,2,0.4759650845946198,1
NIST,XGBoost-UCB,0.16864407564162937,0.010732488359767178,0.17700720854115312,0.1723827246227264,0.1565422937610086,8,0.39858734170533344,6
NIST,XGBoost-Greedy,0.17138910308211414,0.018898798067550807,0.19217542563736717,0.16675017193281894,0.15524171167615627,9,0.4013374045644486,5
Drug,KolTa,0.1731437405386499,0.0047996806663389785,0.17706693321580197,0.16779195926230372,0.17457232913784396,1,0.7383567087835381,1
Drug,MolSets-UCB,0.2111285564420939,0.005047481650551822,0.2053090943805589,0.21375995853361285,0.21431661641211,5,0.6504746023490378,7
Drug,MolSets-Greedy,0.2371593511912204,0.009519921163981763,0.23306745629160458,0.230369508010513,0.24804108927154356,7,0.658990399217364,5
Drug,SolvGNN-UCB,0.18442518724929588,0.01305631078862347,0.17720152104970152,0.1765770362135563,0.19949700448462981,2,0.6824144111350525,2
Drug,SolvGNN-Greedy,0.19600322440494108,0.0067444014541099585,0.19431261495893237,0.1902649639273873,0.20343209432850357,3,0.6820657102274086,3
Drug,GP-EI,0.19654697549159303,0.036700664030020654,0.2290974690241867,0.20377253229310816,0.1567709251574842,4,0.6651737320944638,4
Drug,GP-Greedy,0.22756314401156766,0.044754051266227175,0.20866148155911815,0.27866695198784397,0.19536099848774086,6,0.6525646868521756,6
Drug,XGBoost-UCB,0.34361435592591616,0.002688106779152297,0.3413656845063199,0.34288571411530483,0.3465916691561237,8,0.589730129183607,9
Drug,XGBoost-Greedy,0.3457828091585454,0.009710845753391907,0.3366195912863917,0.34476735601557124,0.35596148017367335,9,0.6300049142867571,8
ILThermo,KolTa,0.134113367021231,0.009263326470774805,0.13918507552491918,0.12342168375301034,0.13973334178576347,2,0.7479048138622606,1
ILThermo,MolSets-UCB,0.17691352819016673,0.025838900145850927,0.1880017476221237,0.1473811441903046,0.1953576927580719,6,0.7093101776080499,4
ILThermo,MolSets-Greedy,0.17264560024747946,0.016541379512370353,0.1869843356993554,0.15454839030987397,0.17640407473320902,5,0.691069588410014,5
ILThermo,SolvGNN-UCB,0.15286462462699213,0.008941207831740431,0.15624180402114787,0.14272670406912155,0.15962536579070694,3,0.6870884749608154,6
ILThermo,SolvGNN-Greedy,0.16470545228296016,0.011075589953017483,0.16776208544317375,0.15242253491526975,0.17393173649043694,4,0.7199021467106573,3
ILThermo,GP-EI,0.07809140176268663,0.005992279100420686,0.07430232091081378,0.07497200575695417,0.08499987862029193,1,0.2124510950042865,9
ILThermo,GP-Greedy,0.18606392732743138,0.022544754799513827,0.20858227345717542,0.1634928563379853,0.18611665218713339,7,0.7344567410524857,2
ILThermo,XGBoost-UCB,0.20146734261347526,0.0057025564175980405,0.20356586904415444,0.20582328890477777,0.19501286989149355,8,0.6867203560820583,7
ILThermo,XGBoost-Greedy,0.21030040957984839,0.002911709119160764,0.20697385135957527,0.21154112768852593,0.21238624969144393,9,0.6723082551805956,8
DiffMix,KolTa,0.05139128668345695,0.00517788394367896,0.052536852739941,0.04573655118181633,0.05590045612861352,3,0.8356410256410256,2
DiffMix,MolSets-UCB,0.0966766713550084,0.028698061083007775,0.1287135196387373,0.07332278717589696,0.08799370725039095,6,0.32569597069597067,6
DiffMix,SolvGNN-UCB,0.04845631116298785,0.015978261538405137,0.04855842808151757,0.06438326950465574,0.03242723590279023,2,0.814945054945055,3
DiffMix,GP-EI,0.03542373210248264,0.0034647507244790015,0.035858559967032154,0.03865054393646308,0.031762092403952676,1,0.6254212454212454,5
DiffMix,XGBoost-UCB,0.07062805560141079,0.002333173255911249,0.0681426417489699,0.07097035377119298,0.0727711712840695,4,0.7899267399267399,4
DiffMix,XGBoost-Greedy,0.07209651949088916,0.0057400359808939564,0.06780954358524582,0.0698622921434335,0.07861772274398818,5,0.8379304029304029,1


==> supplementary/data/molsets_diffmix_diagnostic.csv <==
seed,full_budget_aulc,recall_after_160_new_queries,recall_after_400_new_queries,round_1_overlap_with_same_model_top40_mean,round_2_overlap_with_same_model_top40_mean,round_3_overlap_with_same_model_top40_mean,round_4_overlap_with_same_model_top40_mean
0,0.2957142857142857,0.05714285714285714,0.8571428571428571,0,0,0,0
1,0.3892307692307692,0.3076923076923077,0.9230769230769231,0,0,7,14
2,0.29214285714285715,0.1,0.9,0,0,1,3


==> supplementary/data/paired_tests.csv <==
strategy,n_pairs,n_positive,median_diff,min_diff,max_diff,p_sign,p_wilcoxon,holm_sign,holm_wilcoxon,supported
MolSets-UCB,12,12,0.11854463351200478,0.028888888888888853,0.5578571428571428,0.000244140625,0.000244140625,0.001953125,0.001953125,True
MolSets-Greedy,9,9,0.04571428571428571,0.03049738219895287,0.09161255411255409,0.001953125,0.001953125,0.009765625,0.0078125,True
SolvGNN-UCB,12,11,0.059615800865800844,-0.004285714285714337,0.0922222222222221,0.003173828125,0.00048828125,0.0126953125,0.00244140625,True
SolvGNN-Greedy,9,8,0.03076923076923077,-0.016254876462938883,0.0739718614718613,0.01953125,0.013671875,0.0390625,0.02734375,True
GP-EI,12,12,0.2647200966572694,0.018055555555555602,0.5783333333333333,0.000244140625,0.000244140625,0.001953125,0.001953125,True
GP-Greedy,9,5,0.012637362637362703,-0.04941482444733425,0.08708847736625513,0.5,0.1796875,0.5,0.1796875,False
XGBoost-UCB,12,12,0.062240259740259735,0.0038888888888888307,0.16788617886178858,0.000244140625,0.000244140625,0.001953125,0.001953125,True
XGBoost-Greedy,12,11,0.06969530469530466,-0.0461538461538461,0.14047619047619042,0.003173828125,0.00244140625,0.0126953125,0.0078125,True


==> supplementary/data/query_counts.csv <==
task,strategy,q30_median,q30_runs_reached,q30_seed0,q30_seed1,q30_seed2,q80_median,q80_runs_reached,q80_seed0,q80_seed1,q80_seed2
NIST,KolTa,266.8985507246377,3,266.8985507246377,270.4,249.35064935064935,772.2352941176471,1,,772.2352941176471,
NIST,MolSets-UCB,391.8840579710145,3,397.6,369.6744186046512,391.8840579710145,,0,,,
NIST,MolSets-Greedy,287.53623188405794,3,266.16216216216213,303.28205128205127,287.53623188405794,,0,,,
NIST,SolvGNN-UCB,294.0845070422535,3,313.97402597402595,287.4029850746268,294.0845070422535,,0,,,
NIST,SolvGNN-Greedy,255.0,3,283.2,248.12121212121212,255.0,,0,,,
NIST,GP-EI,,0,,,,,0,,,
NIST,GP-Greedy,232.60759493670884,3,237.01333333333332,232.60759493670884,231.0,688.9696969696971,3,688.9696969696971,674.6122448979593,798.5964912280702
NIST,XGBoost-UCB,296.0,3,239.17948717948718,308.55555555555554,296.0,,0,,,
NIST,XGBoost-Greedy,274.126582278481,3,262.13698630136986,274.126582278481,296.3380281690141,,0,,,
NIST,Random,,0,,,,,0,,,
Drug,KolTa,84.06666666666666,3,93.9746835443038,84.06666666666666,78.54545454545453,348.0,3,310.32098765432096,348.0,353.1228070175439
Drug,MolSets-UCB,112.91428571428571,3,121.06024096385539,111.9090909090909,112.91428571428571,445.8666666666666,3,445.8666666666666,504.21621621621625,430.11764705882365
Drug,MolSets-Greedy,105.44578313253012,3,105.44578313253012,89.24999999999999,105.69696969696969,486.28571428571433,3,489.14285714285717,475.24999999999994,486.28571428571433
Drug,SolvGNN-UCB,99.62666666666667,3,99.62666666666667,120.84615384615384,77.75999999999999,424.40000000000003,3,427.80952380952385,424.40000000000003,408.56338028169006
Drug,SolvGNN-Greedy,102.51546391752576,3,102.88082901554404,97.29032258064515,102.51546391752576,436.11009174311926,3,457.00000000000006,436.11009174311926,422.16666666666663
Drug,GP-EI,116.0,3,120.5925925925926,116.0,89.29999999999998,472.6349206349207,3,472.6349206349207,498.6666666666667,365.3877551020408
Drug,GP-Greedy,111.05882352941177,3,104.63492063492063,119.6,111.05882352941177,483.38461538461536,3,483.38461538461536,455.1111111111112,509.3731343283582
Drug,XGBoost-UCB,125.01694915254237,3,118.27027027027026,138.51685393258427,125.01694915254237,574.8571428571428,3,564.0000000000002,574.8571428571428,635.4285714285714
Drug,XGBoost-Greedy,113.13043478260869,3,113.13043478260869,82.87719298245615,121.91549295774648,569.263157894737,3,627.2,512.9795918367348,569.263157894737
Drug,Random,464.2666666666666,3,464.2666666666666,602.8444444444444,452.57142857142856,,0,,,
ILThermo,KolTa,39.11111111111111,3,39.11111111111111,37.826086956521735,41.625,112.0,3,112.0,114.54545454545456,103.2
ILThermo,MolSets-UCB,38.666666666666664,3,38.666666666666664,41.25,35.5,142.66666666666669,3,139.50000000000003,147.27272727272728,142.66666666666669
ILThermo,MolSets-Greedy,29.249999999999996,3,30.545454545454547,27.931034482758616,29.249999999999996,150.0,3,169.20000000000002,150.0,139.5
ILThermo,SolvGNN-UCB,54.239999999999995,3,54.239999999999995,60.0,42.88235294117647,134.4,3,134.4,170.00000000000003,133.60000000000002
ILThermo,SolvGNN-Greedy,37.588235294117645,3,36.24,40.0,37.588235294117645,128.4,3,117.81818181818184,153.33333333333334,128.4
ILThermo,GP-EI,246.0,1,246.0,,,,0,,,
ILThermo,GP-Greedy,33.75,3,30.285714285714285,33.75,34.96153846153846,114.00000000000001,3,240.8571428571429,107.50000000000001,114.00000000000001
ILThermo,XGBoost-UCB,50.64,3,50.64,36.42857142857143,57.16666666666667,144.85714285714286,3,163.71428571428572,130.90909090909093,144.85714285714286
ILThermo,XGBoost-Greedy,42.631578947368425,3,58.8,42.631578947368425,31.95,161.00000000000003,3,161.00000000000003,195.00000000000003,154.80000000000004
ILThermo,Random,,0,,,,,0,,,
DiffMix,KolTa,29.999999999999996,3,28.000000000000004,48.8,29.999999999999996,97.5,3,97.5,117.14285714285715,87.27272727272728
DiffMix,MolSets-UCB,228.57142857142856,3,228.57142857142856,158.88888888888889,242.85714285714286,374.54545454545456,3,377.14285714285717,346.6666666666667,374.54545454545456
DiffMix,SolvGNN-UCB,62.96296296296296,3,64.0,62.96296296296296,22.7027027027027,108.0,3,108.0,108.0,104.61538461538461
DiffMix,GP-EI,33.6,3,38.18181818181818,31.199999999999996,33.6,286.6666666666667,2,240.0,,333.33333333333337
DiffMix,XGBoost-UCB,38.18181818181818,3,38.18181818181818,66.3157894736842,38.18181818181818,128.88888888888889,3,141.1764705882353,128.88888888888889,114.66666666666666
DiffMix,XGBoost-Greedy,29.999999999999996,3,29.999999999999996,22.285714285714285,29.999999999999996,93.33333333333333,3,85.71428571428574,93.33333333333333,94.54545454545455
DiffMix,Random,355.0,1,,355.0,,,0,,,


==> supplementary/data/ranks_per_run.csv <==
strategy,task,seed,rank_of_9
KolTa,NIST,0,2
KolTa,NIST,1,3
KolTa,NIST,2,2
KolTa,Drug,0,1
KolTa,Drug,1,1
KolTa,Drug,2,1
KolTa,ILThermo,0,1
KolTa,ILThermo,1,2
KolTa,ILThermo,2,1
MolSets-UCB,NIST,0,8
MolSets-UCB,NIST,1,8
MolSets-UCB,NIST,2,8
MolSets-UCB,Drug,0,5
MolSets-UCB,Drug,1,8
MolSets-UCB,Drug,2,5
MolSets-UCB,ILThermo,0,4
MolSets-UCB,ILThermo,1,4
MolSets-UCB,ILThermo,2,5
MolSets-Greedy,NIST,0,4
MolSets-Greedy,NIST,1,6
MolSets-Greedy,NIST,2,4
MolSets-Greedy,Drug,0,6
MolSets-Greedy,Drug,1,3
MolSets-Greedy,Drug,2,6
MolSets-Greedy,ILThermo,0,8
MolSets-Greedy,ILThermo,1,5
MolSets-Greedy,ILThermo,2,4
SolvGNN-UCB,NIST,0,7
SolvGNN-UCB,NIST,1,7
SolvGNN-UCB,NIST,2,6
SolvGNN-UCB,Drug,0,2
SolvGNN-UCB,Drug,1,4
SolvGNN-UCB,Drug,2,3
SolvGNN-UCB,ILThermo,0,3
SolvGNN-UCB,ILThermo,1,8
SolvGNN-UCB,ILThermo,2,6
SolvGNN-Greedy,NIST,0,3
SolvGNN-Greedy,NIST,1,2
SolvGNN-Greedy,NIST,2,3
SolvGNN-Greedy,Drug,0,3
SolvGNN-Greedy,Drug,1,2
SolvGNN-Greedy,Drug,2,4
SolvGNN-Greedy,ILThermo,0,2
SolvGNN-Greedy,ILThermo,1,6
SolvGNN-Greedy,ILThermo,2,3
GP-EI,NIST,0,9
GP-EI,NIST,1,9
GP-EI,NIST,2,9
GP-EI,Drug,0,7
GP-EI,Drug,1,7
GP-EI,Drug,2,2
GP-EI,ILThermo,0,9
GP-EI,ILThermo,1,9
GP-EI,ILThermo,2,9
GP-Greedy,NIST,0,1
GP-Greedy,NIST,1,1
GP-Greedy,NIST,2,1
GP-Greedy,Drug,0,4
GP-Greedy,Drug,1,6
GP-Greedy,Drug,2,7
GP-Greedy,ILThermo,0,5
GP-Greedy,ILThermo,1,1
GP-Greedy,ILThermo,2,2
XGBoost-UCB,NIST,0,5
XGBoost-UCB,NIST,1,5
XGBoost-UCB,NIST,2,5
XGBoost-UCB,Drug,0,8
XGBoost-UCB,Drug,1,9
XGBoost-UCB,Drug,2,9
XGBoost-UCB,ILThermo,0,7
XGBoost-UCB,ILThermo,1,3
XGBoost-UCB,ILThermo,2,8
XGBoost-Greedy,NIST,0,6
XGBoost-Greedy,NIST,1,4
XGBoost-Greedy,NIST,2,7
XGBoost-Greedy,Drug,0,9
XGBoost-Greedy,Drug,1,5
XGBoost-Greedy,Drug,2,8
XGBoost-Greedy,ILThermo,0,6
XGBoost-Greedy,ILThermo,1,7
XGBoost-Greedy,ILThermo,2,7


==> supplementary/data/software_versions.csv <==
task,strategy,seeds,python,pytorch,rdkit,numpy,scipy,xgboost,botorch,gpytorch
NIST,KolTa,0;1;2,3.12.3,2.5.1+cu124,2026.03.5,,,,,
NIST,MolSets-UCB,0;1;2,3.12.3,2.12.1+cu130,2026.03.5,,,,,
NIST,MolSets-Greedy,0;1;2,3.12.3,2.12.1+cu130,2026.03.5,,,,,
NIST,SolvGNN-UCB,0;1;2,3.12.3,2.8.0+cu128,2026.03.5,,,,,
NIST,SolvGNN-Greedy,0;1;2,3.12.3,2.8.0+cu128,2026.03.5,,,,,
NIST,GP-EI,0;1;2,3.12.3,2.12.1+cu130,2026.03.5,,,,0.17.1,1.15.2
NIST,GP-Greedy,0;1;2,3.12.13,2.13.0,2026.03.5,,,,0.17.1,1.15.2
NIST,XGBoost-UCB,0;1;2,3.12.13,,2026.03.5,,,3.3.0,,
NIST,XGBoost-Greedy,0;1;2,3.12.13,,2026.03.5,,,3.3.0,,
Drug,KolTa,0;1;2,3.12.13,2.13.0,2026.03.5,,,,,
Drug,MolSets-UCB,0;1;2,3.12.3,2.12.1+cu130,2026.03.5,,,,,
Drug,MolSets-Greedy,0;1;2,3.12.3,2.12.1+cu130,2026.03.5,,,,,
Drug,SolvGNN-UCB,0;1;2,3.12.3,2.8.0+cu128,2026.03.5,,,,,
Drug,SolvGNN-Greedy,0;1;2,3.12.3,2.8.0+cu128,2026.03.5,,,,,
Drug,GP-EI,0;1;2,3.12.3,2.12.1+cu130,2026.03.5,,,,0.17.1,1.15.2
Drug,GP-Greedy,0;1;2,3.12.13,2.13.0,2026.03.5,,,,0.17.1,1.15.2
Drug,XGBoost-UCB,0;1;2,3.12.13,,2026.03.5,,,3.3.0,,
Drug,XGBoost-Greedy,0;1;2,3.12.13,,2026.03.5,,,3.3.0,,
ILThermo,KolTa,0;1;2,3.12.13,2.13.0,2026.03.5,2.5.1,1.18.0,,,
ILThermo,MolSets-UCB,0;1;2,3.12.3,2.12.1+cu130,2026.03.5,2.4.6,1.18.1,,,
ILThermo,MolSets-Greedy,0;1;2,3.12.3,2.12.1+cu130,2026.03.5,2.4.6,1.18.1,,,
ILThermo,SolvGNN-UCB,0;1;2,3.12.3,2.12.1+cu130,2026.03.5,2.4.6,1.18.1,,,
ILThermo,SolvGNN-Greedy,0;1;2,3.12.3,2.8.0+cu128,2026.03.5,2.3.2,1.18.1,,,
ILThermo,GP-EI,0;1;2,3.12.3,2.12.1+cu130,2026.03.5,2.4.6,1.18.1,,,
ILThermo,GP-Greedy,0;1;2,3.12.13,2.13.0,2026.03.5,2.5.1,1.18.0,,,
ILThermo,XGBoost-UCB,0;1;2,3.12.13,,2026.03.5,2.5.1,1.18.0,,,
ILThermo,XGBoost-Greedy,0;1;2,3.12.13,,2026.03.5,2.5.1,1.18.0,,,
DiffMix,KolTa,0;1;2,3.12.13,2.13.0,2026.03.5,2.5.1,1.18.0,,,
DiffMix,MolSets-UCB,0;1;2,3.12.3,2.8.0+cu128,2026.03.5,2.3.2,1.18.1,,,
DiffMix,SolvGNN-UCB,0;1;2,3.12.3,2.8.0+cu128,2026.03.5,2.3.2,1.18.1,,,
DiffMix,GP-EI,0;1;2,3.12.3,2.8.0+cu128,2026.03.5,2.3.2,1.18.1,,,
DiffMix,XGBoost-UCB,0;1;2,3.12.13,,2026.03.5,2.5.1,1.18.0,,,
DiffMix,XGBoost-Greedy,0;1;2,3.12.13,,2026.03.5,2.5.1,1.18.0,,,
Drug,A1,0;1;2,3.12.13,2.13.0,2026.03.5,,,,,
Drug,A2,0;1;2,3.12.13,2.13.0,2026.03.5,,,,,
ILThermo,A1,0;1;2,3.12.13,2.13.0,2026.03.5,2.5.1,1.18.0,,,
ILThermo,A2,0;1;2,3.12.13,2.13.0,2026.03.5,2.5.1,1.18.0,,,


==> supplementary/data/task_target_statistics.csv <==
task,pool,initial,new_queries,coverage,targets,records_median,records_min,records_max,components_min,components_max,initial_hits_s0,remaining_s0,initial_hits_s1,remaining_s1,initial_hits_s2,remaining_s2,eligible_s0,eligible_s1,eligible_s2,drug_groups,group_size_median,group_size_min,group_size_max
NIST,15575,200,800,0.06420545746388442,779,2,1,31,2,2,15,764,10,769,9,770,,,,,,,
Drug,2159,300,800,0.5094951366373321,141,9,4,15,2,3,22,119,20,121,16,125,77,82,81,86,23.5,13,63
ILThermo,1940,150,300,0.23195876288659795,98,7.0,1,17,2,3,4,94,8,90,7,91,,,,,,,
DiffMix,1471,100,400,0.3399048266485384,74,6,2,6,2,4,4,70,9,65,4,70,,,,,,,

